Linear/Ridge expansions: Enhancing linear approximations by ridge functions

We consider approximations formed by the sum of a linear combination of given functions enhanced by ridge functions -- a Linear/Ridge expansion. For an explicitly or implicitly given function, we reformulate finding a best Linear/Ridge expansion in terms of an optimization problem. We introduce a particle grid algorithm for its solution. Several numerical results underline the flexibility, robustness and efficiency of the algorithm. One particular source of motivation is model reduction of parameterized transport or wave equations. We show that the particle grid algorithm is able to produce a Linear/Ridge expansion as an efficient nonlinear model reduction.

==> Fig4a.txt <==
It	 L2error
1	 3.823136e-01
2	 3.059942e-01
3	 2.132967e-01
4	 2.132967e-01
5	 1.485361e-01
6	 1.485361e-01
7	 1.254529e-01
8	 1.254529e-01
9	 1.129102e-01
10	 1.075223e-01
11	 9.553406e-02
12	 7.103147e-02
13	 7.103147e-02
14	 6.021552e-02
15	 3.084885e-02
16	 3.084885e-02
17	 1.779851e-02
18	 1.652096e-02
19	 8.745541e-03
20	 8.745541e-03
21	 6.747347e-03
22	 6.740851e-03
23	 6.068161e-03
24	 5.716911e-03
25	 5.716911e-03
26	 5.716911e-03
27	 5.716911e-03
28	 5.708387e-03
29	 5.704096e-03
30	 5.701878e-03
31	 5.701434e-03
32	 5.701085e-03
33	 5.700927e-03
34	 5.700858e-03
35	 5.700827e-03
36	 5.700813e-03
37	 5.700807e-03
38	 5.700805e-03
39	 5.700803e-03
40	 5.700803e-03
41	 5.700802e-03
42	 5.700802e-03
43	 5.700802e-03
44	 5.700802e-03
45	 5.700802e-03
46	 5.700802e-03
47	 5.700801e-03
48	 5.700801e-03
49	 5.700801e-03
50	 5.700801e-03
51	 5.700801e-03
52	 5.700801e-03
53	 5.700801e-03
54	 5.700801e-03
55	 5.700801e-03
56	 5.700801e-03
57	 5.700801e-03
58	 5.700801e-03
59	 5.700801e-03
60	 5.700801e-03
61	 5.700801e-03
62	 5.700801e-03
63	 5.700801e-03
64	 5.700801e-03
65	 5.700801e-03
66	 5.700801e-03
67	 5.700801e-03
68	 5.700801e-03
69	 5.700801e-03
70	 5.700801e-03
71	 5.700801e-03
72	 5.700801e-03
73	 5.700801e-03
74	 5.700801e-03
75	 5.700801e-03
76	 5.700801e-03
77	 5.700801e-03
78	 5.700801e-03
79	 5.700801e-03
80	 5.700801e-03
81	 5.700801e-03
82	 5.700801e-03
83	 5.700801e-03
84	 5.700801e-03
85	 5.700801e-03
86	 5.700801e-03
87	 5.700801e-03
88	 5.700801e-03
89	 5.700801e-03
90	 5.700801e-03
91	 5.700801e-03
92	 5.700801e-03
93	 5.700801e-03
94	 5.700801e-03
95	 5.700801e-03
96	 5.700801e-03
97	 5.700801e-03
98	 5.700801e-03
99	 5.700801e-03
100	 5.700801e-03
101	 5.700801e-03
102	 5.700801e-03
103	 5.700801e-03
104	 5.700801e-03
105	 5.700801e-03
106	 5.700801e-03
107	 5.700801e-03
108	 5.700801e-03
109	 5.700801e-03
110	 5.700801e-03
111	 5.700801e-03
112	 5.700801e-03
113	 5.700801e-03
114	 5.700801e-03
115	 5.700801e-03
116	 5.700801e-03
117	 5.700801e-03
118	 5.700801e-03
119	 5.700801e-03
120	 5.700801e-03
121	 5.700801e-03
122	 5.700801e-03
123	 5.700801e-03
124	 5.700801e-03
125	 5.700801e-03
126	 5.700801e-03
127	 5.700801e-03
128	 5.700801e-03
129	 5.700801e-03
130	 5.700801e-03
131	 5.700801e-03
132	 5.700801e-03
133	 5.700801e-03
134	 5.700801e-03
135	 5.700801e-03
136	 5.700801e-03
137	 5.662413e-03
138	 4.139640e-03
139	 2.477617e-03
140	 1.998149e-03
141	 1.105045e-03
142	 1.094490e-03
143	 6.187208e-04
144	 6.187208e-04
145	 5.785030e-04
146	 5.420732e-04
147	 5.372532e-04
148	 5.269761e-04
149	 5.269761e-04
150	 5.033854e-04
151	 5.033854e-04
152	 4.986879e-04
153	 4.973263e-04
154	 4.962257e-04
155	 4.960657e-04
156	 4.953738e-04
157	 4.953738e-04
158	 4.952768e-04
159	 4.952696e-04
160	 4.945680e-04
161	 4.944315e-04
162	 4.941675e-04
163	 4.938803e-04
164	 3.038148e-04
165	 3.038148e-04
166	 2.743355e-04
167	 2.683344e-04
168	 2.603580e-04
169	 2.603580e-04
170	 2.582194e-04
171	 2.579014e-04
172	 2.579014e-04
173	 2.578820e-04
174	 2.578634e-04
175	 2.578568e-04
176	 2.578568e-04
177	 2.578559e-04
178	 2.578558e-04
179	 2.578555e-04
180	 2.578555e-04
181	 2.578555e-04
182	 2.578555e-04
183	 2.578555e-04
184	 2.578555e-04
185	 2.578555e-04
186	 2.578555e-04
187	 2.578555e-04
188	 2.578555e-04
189	 2.578555e-04
190	 2.578555e-04
191	 2.578555e-04
192	 2.578555e-04
193	 2.578555e-04
194	 2.578555e-04
195	 2.578555e-04
196	 2.578555e-04
197	 2.578555e-04
198	 2.578555e-04
199	 2.578555e-04
200	 2.578555e-04
201	 2.578555e-04
202	 2.578555e-04
203	 2.578555e-04
204	 2.578555e-04
205	 2.578555e-04
206	 2.578555e-04
207	 2.578555e-04
208	 2.578555e-04
209	 2.578555e-04
210	 2.578555e-04
211	 2.578555e-04
212	 2.578555e-04
213	 2.578555e-04
214	 2.578555e-04
215	 2.578555e-04
216	 2.578555e-04
217	 2.578555e-04
218	 2.578555e-04
219	 2.578555e-04
220	 2.578555e-04
221	 2.578555e-04
222	 2.578555e-04
223	 2.578555e-04
224	 2.578555e-04
225	 2.578555e-04
226	 2.578555e-04
227	 2.578555e-04
228	 1.046874e-04
229	 1.046874e-04
230	 5.644279e-05
231	 5.097737e-05
232	 2.063612e-05
233	 2.063612e-05
234	 1.119224e-05
235	 1.002680e-05
236	 4.119509e-06
237	 4.119509e-06
238	 2.168459e-06
239	 2.024155e-06
240	 7.724291e-07
241	 7.724291e-07
242	 4.739186e-07
243	 3.604186e-07
244	 2.017648e-07
245	 1.413621e-07
246	 8.873763e-08
247	 7.254906e-08
248	 6.273942e-08
249	 5.257715e-08
250	 5.257715e-08
251	 5.131855e-08
252	 5.121581e-08
253	 5.117347e-08
254	 5.115238e-08
255	 5.114176e-08
256	 5.113771e-08
257	 5.113771e-08
258	 5.113726e-08
259	 5.113717e-08
260	 5.113714e-08
261	 5.113714e-08
262	 5.113713e-08
263	 5.113713e-08
264	 5.113713e-08
265	 4.958600e-08
266	 4.138901e-08
267	 3.716386e-08
268	 3.643370e-08
269	 3.535522e-08
270	 3.247093e-08
271	 3.202363e-08
272	 3.087934e-08
273	 3.087934e-08
274	 3.037411e-08
275	 3.037411e-08
276	 3.005768e-08
277	 2.984485e-08
278	 2.984097e-08
279	 2.797540e-08
280	 2.581784e-08
281	 2.579352e-08
282	 2.512303e-08
283	 2.454481e-08
284	 2.253834e-08
285	 2.214433e-08
286	 2.159380e-08
287	 2.154504e-08
288	 2.143145e-08
289	 2.143145e-08
290	 2.142935e-08
291	 2.141371e-08
292	 2.141198e-08
293	 2.140773e-08
294	 2.140773e-08
295	 2.140695e-08
296	 2.140350e-08
297	 1.068676e-08
298	 1.068676e-08
299	 9.103158e-09
300	 8.357735e-09
301	 7.966078e-09
302	 7.811698e-09
303	 7.724368e-09
304	 7.696928e-09
305	 7.676896e-09
306	 7.411585e-09
307	 7.404939e-09
308	 7.263787e-09
309	 7.263787e-09
310	 7.254511e-09
311	 7.247770e-09
312	 7.032477e-09
313	 5.743109e-09
314	 5.743109e-09
315	 5.392549e-09
316	 5.392549e-09
317	 5.266554e-09
318	 4.772540e-09
319	 4.768473e-09
320	 4.606060e-09
321	 4.590406e-09
322	 4.590406e-09
323	 4.587450e-09
324	 4.587450e-09
325	 4.586803e-09
326	 4.586803e-09
327	 4.586703e-09
328	 4.586701e-09
329	 4.586672e-09
330	 4.586672e-09
331	 4.586670e-09
332	 4.586668e-09
333	 4.586668e-09
334	 4.586668e-09
335	 4.586664e-09
336	 4.586660e-09
337	 4.586618e-09
338	 4.586618e-09
339	 4.586615e-09
340	 4.586596e-09
341	 4.586577e-09
342	 4.586572e-09
343	 4.586541e-09
344	 4.586512e-09
345	 4.586510e-09
346	 4.586501e-09
347	 4.586501e-09
348	 4.586301e-09
349	 4.586301e-09
350	 4.586253e-09
351	 4.586253e-09
352	 4.586245e-09
353	 4.586245e-09
354	 4.586243e-09
355	 4.586242e-09
356	 4.585522e-09
357	 4.585522e-09
358	 4.585462e-09
359	 4.585434e-09
360	 4.585251e-09
361	 4.585251e-09
362	 4.585226e-09
363	 4.585225e-09
364	 4.585217e-09
365	 4.585217e-09
366	 4.585216e-09
367	 4.159240e-09
368	 1.671074e-09
369	 1.671074e-09
370	 9.217458e-10
371	 8.082382e-10
372	 3.481660e-10
373	 3.481660e-10
374	 1.740664e-10
375	 1.740664e-10
376	 7.772298e-11
377	 7.772298e-11
378	 6.362806e-11
379	 5.573003e-11
380	 5.220195e-11
381	 5.030251e-11
382	 4.960604e-11
383	 4.917866e-11
384	 4.906443e-11
385	 4.896239e-11
386	 4.895094e-11
387	 4.892349e-11
388	 4.892349e-11
389	 4.891848e-11
390	 4.891848e-11
391	 4.891700e-11
392	 4.891700e-11
393	 4.891700e-11
394	 4.891690e-11
395	 4.891690e-11
396	 4.891690e-11
397	 4.672764e-11
398	 4.664447e-11
399	 4.599282e-11
400	 4.599282e-11
401	 4.593275e-11
402	 4.591011e-11
403	 4.589728e-11
404	 4.589374e-11
405	 4.589067e-11
406	 4.589017e-11
407	 4.587670e-11
408	 4.586022e-11
409	 4.586022e-11
410	 3.639453e-11
411	 1.904932e-11
412	 1.858315e-11
413	 8.025607e-12
414	 8.025215e-12
415	 6.687257e-12
416	 5.669795e-12
417	 5.395249e-12
418	 5.104708e-12
419	 5.082879e-12
420	 4.998000e-12
421	 4.998000e-12
422	 4.986617e-12
423	 4.985425e-12
424	 4.977788e-12
425	 4.976926e-12
426	 4.974497e-12
427	 4.974497e-12
428	 4.972879e-12
429	 4.972358e-12
430	 4.971990e-12
431	 4.971822e-12
432	 4.971736e-12
433	 4.971736e-12
434	 4.971736e-12
435	 4.971669e-12
436	 4.971574e-12
437	 4.971562e-12
438	 4.971488e-12
439	 4.971488e-12
440	 4.971488e-12
441	 4.971488e-12
442	 4.971488e-12
443	 4.971435e-12
444	 4.971403e-12
445	 4.971351e-12
446	 4.971294e-12
447	 4.971294e-12
448	 4.971152e-12
449	 4.971152e-12
450	 4.971152e-12
451	 4.971152e-12
452	 4.971104e-12
453	 4.971101e-12
454	 4.971054e-12
455	 4.971054e-12
456	 4.971054e-12
457	 4.971054e-12
458	 4.971054e-12
459	 4.971054e-12
460	 4.971054e-12
461	 4.971054e-12
462	 4.971054e-12
463	 4.971054e-12
464	 4.971054e-12
465	 4.971054e-12
466	 4.971054e-12
467	 4.971054e-12
468	 4.971054e-12
469	 4.971054e-12
470	 4.971054e-12
471	 4.971054e-12
472	 4.971054e-12
473	 4.971054e-12
474	 4.970993e-12
475	 4.970993e-12
476	 4.970986e-12
477	 4.970974e-12
478	 4.671635e-12
479	 4.671635e-12
480	 4.589364e-12
481	 4.589364e-12
482	 4.582253e-12
483	 4.579132e-12
484	 4.577746e-12
485	 4.577104e-12
486	 4.576861e-12
487	 4.576698e-12
488	 4.576688e-12
489	 4.576618e-12
490	 4.576618e-12
491	 4.576618e-12
492	 4.576598e-12
493	 4.576598e-12
494	 4.576598e-12
495	 4.576598e-12
496	 4.576598e-12
497	 4.576598e-12
498	 4.576598e-12
499	 4.576557e-12
500	 4.576557e-12
501	 4.576557e-12
502	 4.576557e-12
503	 4.576557e-12
504	 4.576557e-12
505	 4.576557e-12
506	 4.576557e-12
507	 4.576557e-12
508	 4.576557e-12
509	 4.576557e-12
510	 4.576557e-12
511	 4.576557e-12
512	 4.576557e-12
513	 4.576557e-12
514	 4.576557e-12
515	 4.576557e-12
516	 4.576412e-12
517	 4.576343e-12
518	 4.576309e-12
519	 4.576296e-12
520	 4.576296e-12
521	 4.576293e-12
522	 4.576293e-12
523	 4.576293e-12
524	 4.576290e-12
525	 4.576285e-12
526	 4.576285e-12
527	 4.576285e-12
528	 4.576285e-12
529	 4.576285e-12
530	 4.576285e-12
531	 4.576285e-12
532	 4.576285e-12
533	 4.576285e-12
534	 4.576285e-12
535	 4.576285e-12
536	 4.576285e-12
537	 4.576285e-12
538	 4.576285e-12
539	 4.576285e-12
540	 4.576285e-12
541	 4.576285e-12
542	 4.576285e-12
543	 4.576285e-12
544	 4.576285e-12
545	 4.576285e-12
546	 4.576285e-12
547	 4.576285e-12
548	 4.576285e-12
549	 4.576285e-12
550	 4.576285e-12
551	 4.576285e-12
552	 4.576285e-12
553	 4.576285e-12
554	 4.576285e-12
555	 4.576285e-12
556	 4.576285e-12
557	 4.576285e-12
558	 4.576285e-12
559	 4.576285e-12
560	 4.576285e-12
561	 4.576285e-12
562	 4.576285e-12
563	 4.576285e-12
564	 4.576285e-12
565	 4.576285e-12
566	 4.576285e-12
567	 4.576285e-12
568	 4.576285e-12
569	 4.576285e-12
570	 4.576285e-12
571	 4.576285e-12
572	 4.576285e-12
573	 4.576285e-12
574	 4.576285e-12
575	 4.576285e-12
576	 4.576285e-12
577	 4.576285e-12
578	 4.576284e-12
579	 4.576284e-12
580	 4.576284e-12
581	 4.576162e-12
582	 4.576097e-12
583	 4.576097e-12
584	 4.576097e-12
585	 4.576097e-12
586	 4.576097e-12
587	 4.576097e-12
588	 4.576097e-12
589	 4.576097e-12
590	 4.576097e-12
591	 4.576097e-12
592	 4.576097e-12
593	 4.576097e-12
594	 4.576097e-12
595	 4.576097e-12
596	 4.576097e-12
597	 4.576097e-12
598	 4.576097e-12
599	 4.576097e-12
600	 4.576097e-12
601	 4.576097e-12
602	 4.576097e-12
603	 4.576097e-12
604	 4.576097e-12
605	 4.576097e-12
606	 4.576097e-12
607	 4.576097e-12
608	 4.576097e-12
609	 4.576097e-12
610	 4.576097e-12
611	 4.576097e-12
612	 4.576097e-12
613	 4.576097e-12
614	 4.576097e-12
615	 4.576097e-12
616	 4.576097e-12
617	 4.576097e-12
618	 4.576097e-12
619	 4.576097e-12
620	 4.576097e-12
621	 4.576097e-12
622	 4.576097e-12
623	 4.576097e-12
624	 4.576097e-12
625	 4.576097e-12
626	 4.576097e-12
627	 4.576097e-12
628	 4.576097e-12
629	 4.576097e-12
630	 4.576097e-12
631	 4.576097e-12
632	 4.576097e-12
633	 4.576097e-12
634	 4.576097e-12
635	 4.576097e-12
636	 4.576097e-12
637	 4.576097e-12
638	 4.576097e-12
639	 4.576097e-12
640	 4.576097e-12
641	 2.392938e-12
642	 2.272534e-12
643	 8.833595e-13
644	 8.833595e-13
645	 6.158595e-13
646	 4.789690e-13
647	 3.784417e-13
648	 3.432453e-13
649	 3.136728e-13
650	 3.081761e-13
651	 2.996290e-13
652	 2.996290e-13
653	 2.982851e-13
654	 2.982851e-13
655	 2.982851e-13
656	 2.970803e-13
657	 2.970803e-13
658	 2.970803e-13
659	 2.969685e-13
660	 2.969182e-13
661	 2.967321e-13
662	 2.967321e-13
663	 2.966355e-13
664	 2.965583e-13
665	 2.965583e-13
666	 2.965583e-13
667	 2.965583e-13
668	 2.964780e-13
669	 2.964780e-13
670	 2.964780e-13
671	 2.964780e-13
672	 2.964780e-13
673	 2.964780e-13
674	 2.964780e-13
675	 2.964780e-13
676	 2.964780e-13
677	 2.964780e-13
678	 2.964780e-13
679	 2.964780e-13
680	 2.964638e-13
681	 2.964638e-13
682	 2.964638e-13
683	 2.964638e-13
684	 2.964638e-13
685	 2.964638e-13
686	 2.964638e-13
687	 2.964638e-13
688	 2.964638e-13
689	 2.964638e-13
690	 2.964638e-13
691	 2.964638e-13
692	 2.964638e-13
693	 2.964638e-13
694	 2.964638e-13
695	 2.964638e-13
696	 2.964638e-13
697	 2.964638e-13
698	 2.964638e-13
699	 2.964638e-13
700	 2.964638e-13
701	 2.964638e-13
702	 2.964638e-13
703	 2.964638e-13
704	 2.964638e-13
705	 2.964638e-13
706	 2.964638e-13
707	 2.964638e-13
708	 2.964638e-13
709	 2.964638e-13
710	 2.964638e-13
711	 2.964638e-13
712	 2.964638e-13
713	 2.964638e-13
714	 2.964638e-13
715	 2.964638e-13
716	 2.964638e-13
717	 2.964638e-13
718	 2.964638e-13
719	 2.964638e-13
720	 2.964638e-13
721	 2.963378e-13
722	 2.963378e-13
723	 2.963378e-13
724	 2.963378e-13
725	 2.963378e-13
726	 2.963378e-13
727	 2.963378e-13
728	 2.962045e-13
729	 2.962045e-13
730	 2.962045e-13
731	 2.962045e-13
732	 2.962045e-13
733	 2.962045e-13
734	 2.962045e-13
735	 2.962045e-13
736	 2.962045e-13
737	 2.962045e-13
738	 2.962045e-13
739	 2.962045e-13
740	 2.961196e-13
741	 2.953323e-13
742	 2.953323e-13
743	 2.953323e-13
744	 2.953184e-13
745	 2.953184e-13
746	 2.953184e-13
747	 2.953184e-13
748	 2.953184e-13
749	 2.953184e-13
750	 2.953184e-13
751	 2.953184e-13
752	 2.953184e-13
753	 2.953184e-13
754	 2.953184e-13
755	 2.953184e-13
756	 2.953184e-13
757	 2.953184e-13
758	 2.953184e-13
759	 2.953184e-13
760	 2.950691e-13
761	 2.950691e-13
762	 2.950691e-13
763	 2.950691e-13
764	 2.950691e-13
765	 2.950691e-13
766	 2.950691e-13
767	 2.950691e-13
768	 2.950691e-13
769	 2.950691e-13
770	 2.950691e-13
771	 2.950691e-13
772	 2.950691e-13
773	 2.950691e-13
774	 2.950691e-13
775	 2.950691e-13
776	 2.950691e-13
777	 2.950691e-13
778	 2.950691e-13
779	 2.950691e-13
780	 2.950691e-13
781	 2.950691e-13
782	 2.950691e-13
783	 2.950691e-13
784	 2.950691e-13
785	 2.950691e-13
786	 2.950691e-13
787	 2.950691e-13
788	 2.950691e-13
789	 2.950691e-13
790	 2.950691e-13
791	 2.950691e-13
792	 2.950691e-13
793	 2.950691e-13
794	 2.950691e-13
795	 2.950691e-13
796	 2.950691e-13
797	 2.950691e-13
798	 2.950691e-13
799	 2.950691e-13
800	 2.950691e-13
801	 2.950691e-13
802	 2.950691e-13
803	 2.950691e-13
804	 1.485565e-13
805	 1.485565e-13
806	 5.779523e-14
807	 5.779523e-14
808	 4.724471e-14
809	 3.621380e-14
810	 3.440447e-14
811	 3.053486e-14
812	 3.053486e-14
813	 2.964944e-14
814	 2.964944e-14
815	 2.938896e-14
816	 2.938896e-14
817	 2.938896e-14
818	 2.938896e-14
819	 2.938896e-14
820	 2.938896e-14
821	 2.938896e-14
822	 2.936406e-14
823	 2.936406e-14
824	 2.936406e-14
825	 2.936406e-14
826	 2.936406e-14
827	 2.936406e-14
828	 2.936406e-14
829	 2.936406e-14
830	 2.709204e-14
831	 1.562060e-14
832	 1.562060e-14
833	 1.195771e-14
834	 1.171182e-14
835	 1.171182e-14
836	 1.171182e-14
837	 1.171182e-14
838	 1.171182e-14
839	 1.171182e-14
840	 1.171182e-14
841	 1.171182e-14
842	 1.171182e-14
843	 1.171182e-14
844	 1.171182e-14
845	 9.912527e-15
846	 9.912527e-15
847	 9.912527e-15
848	 9.912527e-15
849	 9.912527e-15
850	 9.912527e-15
851	 9.912527e-15
852	 9.912527e-15
853	 9.912527e-15
854	 9.912527e-15
855	 9.912527e-15
856	 9.912527e-15
857	 9.912527e-15
858	 9.912527e-15
859	 9.912527e-15
860	 9.912527e-15
861	 9.912527e-15
862	 9.912527e-15
863	 9.912527e-15
864	 9.912527e-15
865	 9.912527e-15
866	 9.912527e-15
867	 9.912527e-15
868	 9.912527e-15
869	 9.912527e-15
870	 9.912527e-15
871	 9.912527e-15
872	 9.912527e-15
873	 9.912527e-15
874	 9.912527e-15
875	 9.912527e-15
876	 9.912527e-15
877	 9.912527e-15
878	 9.912527e-15
879	 9.912527e-15
880	 9.912527e-15
881	 9.912527e-15
882	 9.912527e-15
883	 9.912527e-15
884	 9.912527e-15
885	 9.912527e-15
886	 9.912527e-15
887	 9.912527e-15
888	 9.912527e-15
889	 9.912527e-15
890	 9.912527e-15
891	 9.912527e-15
892	 9.912527e-15
893	 9.912527e-15
894	 9.912527e-15
895	 9.912527e-15
896	 9.912527e-15
897	 9.912527e-15
898	 9.912527e-15
899	 9.912527e-15
900	 9.912527e-15
901	 9.912527e-15
902	 9.912527e-15
903	 9.912527e-15
904	 9.912527e-15
905	 9.912527e-15
906	 9.912527e-15
907	 9.912527e-15
908	 9.912527e-15
909	 9.912527e-15
910	 9.912527e-15
911	 9.912527e-15
912	 9.912527e-15
913	 9.912527e-15
914	 9.912527e-15
915	 9.912527e-15
916	 9.912527e-15
917	 9.912527e-15
918	 9.912527e-15
919	 9.912527e-15
920	 9.912527e-15
921	 9.912527e-15
922	 9.912527e-15
923	 9.912527e-15
924	 9.912527e-15
925	 9.912527e-15
926	 9.912527e-15
927	 9.912527e-15
928	 9.912527e-15
929	 9.912527e-15
930	 9.912527e-15
931	 9.912527e-15
932	 9.912527e-15
933	 9.912527e-15
934	 9.912527e-15
935	 9.912527e-15
936	 9.912527e-15
937	 9.912527e-15
938	 9.912527e-15
939	 9.912527e-15
940	 9.912527e-15
941	 9.912527e-15
942	 9.912527e-15
943	 9.912527e-15
944	 9.912527e-15
945	 9.912527e-15
946	 9.912527e-15
947	 9.912527e-15
948	 9.912527e-15
949	 9.912527e-15
950	 9.912527e-15
951	 9.912527e-15
952	 9.912527e-15
953	 9.912527e-15
954	 9.912527e-15
955	 9.912527e-15
956	 9.912527e-15
957	 9.912527e-15
958	 9.912527e-15
959	 9.912527e-15
960	 9.912527e-15
961	 9.912527e-15
962	 9.912527e-15
963	 9.912527e-15
964	 9.912527e-15
965	 9.912527e-15
966	 9.912527e-15
967	 9.912527e-15
968	 9.912527e-15
969	 9.912527e-15
970	 9.912527e-15
971	 9.912527e-15
972	 9.912527e-15
973	 9.912527e-15
974	 9.912527e-15
975	 9.912527e-15
976	 9.912527e-15
977	 9.912527e-15
978	 9.912527e-15
979	 9.912527e-15
980	 9.912527e-15
981	 9.912527e-15
982	 9.912527e-15
983	 9.912527e-15
984	 9.912527e-15
985	 9.912527e-15
986	 9.912527e-15
987	 9.912527e-15
988	 9.912527e-15
989	 9.912527e-15
990	 9.912527e-15
991	 9.912527e-15
992	 9.912527e-15
993	 9.912527e-15
994	 9.912527e-15
995	 9.912527e-15
996	 9.912527e-15
997	 9.912527e-15
998	 9.912527e-15
999	 9.912527e-15
1000	 9.912527e-15


==> Fig4b.txt <==
It	 npar4	 npar5
1	 7.368572e-01	 5.856267e-01
2	 5.934554e-01	 3.310375e-01
3	 4.553430e-01	 3.310375e-01
4	 4.087794e-01	 3.310375e-01
5	 4.017712e-01	 3.310375e-01
6	 3.852303e-01	 3.122736e-01
7	 3.363571e-01	 2.798985e-01
8	 3.363571e-01	 2.610856e-01
9	 3.363571e-01	 2.551250e-01
10	 3.292451e-01	 2.276715e-01
11	 3.160406e-01	 2.103815e-01
12	 3.145392e-01	 2.103815e-01
13	 2.979218e-01	 2.058321e-01
14	 2.979218e-01	 1.952089e-01
15	 2.861704e-01	 1.952089e-01
16	 2.857565e-01	 1.933816e-01
17	 2.726161e-01	 1.839732e-01
18	 2.490218e-01	 1.839732e-01
19	 2.447073e-01	 1.780898e-01
20	 2.333192e-01	 1.561368e-01
21	 2.317926e-01	 1.522999e-01
22	 2.197363e-01	 1.384615e-01
23	 2.197363e-01	 1.314462e-01
24	 2.197363e-01	 1.240347e-01
25	 2.197363e-01	 1.221116e-01
26	 2.197363e-01	 1.221116e-01
27	 2.197363e-01	 1.191687e-01
28	 2.191970e-01	 9.483714e-02
29	 2.126196e-01	 9.483714e-02
30	 2.126196e-01	 9.483714e-02
31	 2.115035e-01	 9.483714e-02
32	 2.103815e-01	 9.483714e-02
33	 2.081192e-01	 9.483714e-02
34	 1.976190e-01	 9.230769e-02
35	 1.699286e-01	 9.230769e-02
36	 1.699286e-01	 8.837789e-02
37	 1.699286e-01	 7.844645e-02
38	 1.699286e-01	 7.844645e-02
39	 1.699286e-01	 7.216024e-02
40	 1.699286e-01	 7.216024e-02
41	 1.671197e-01	 7.216024e-02
42	 1.656974e-01	 7.216024e-02
43	 1.538462e-01	 7.216024e-02
44	 1.507378e-01	 7.216024e-02
45	 1.410023e-01	 5.547002e-02
46	 1.341200e-01	 5.102500e-02
47	 1.314462e-01	 3.076923e-02
48	 1.314462e-01	 3.076923e-02
49	 1.287169e-01	 0.000000e+00
50	 1.287169e-01	 0.000000e+00
51	 1.287169e-01	 0.000000e+00
52	 1.287169e-01	 0.000000e+00
53	 1.287169e-01	 0.000000e+00
54	 1.287169e-01	 0.000000e+00
55	 1.287169e-01	 0.000000e+00
56	 1.287169e-01	 0.000000e+00
57	 1.287169e-01	 0.000000e+00
58	 1.287169e-01	 0.000000e+00
59	 1.287169e-01	 0.000000e+00
60	 1.287169e-01	 0.000000e+00
61	 1.287169e-01	 0.000000e+00
62	 1.287169e-01	 0.000000e+00
63	 1.287169e-01	 0.000000e+00
64	 1.287169e-01	 0.000000e+00
65	 1.287169e-01	 0.000000e+00
66	 1.287169e-01	 0.000000e+00
67	 1.287169e-01	 0.000000e+00
68	 1.287169e-01	 0.000000e+00
69	 1.287169e-01	 0.000000e+00
70	 1.287169e-01	 0.000000e+00
71	 1.287169e-01	 0.000000e+00
72	 1.287169e-01	 0.000000e+00
73	 1.287169e-01	 0.000000e+00
74	 1.287169e-01	 0.000000e+00
75	 1.287169e-01	 0.000000e+00
76	 1.287169e-01	 0.000000e+00
77	 1.287169e-01	 0.000000e+00
78	 1.287169e-01	 0.000000e+00
79	 1.287169e-01	 0.000000e+00
80	 1.287169e-01	 0.000000e+00
81	 1.287169e-01	 0.000000e+00
82	 1.287169e-01	 0.000000e+00
83	 1.287169e-01	 0.000000e+00
84	 1.287169e-01	 0.000000e+00
85	 1.287169e-01	 0.000000e+00
86	 1.287169e-01	 0.000000e+00
87	 1.287169e-01	 0.000000e+00
88	 1.287169e-01	 0.000000e+00
89	 1.287169e-01	 0.000000e+00
90	 1.287169e-01	 0.000000e+00
91	 1.287169e-01	 0.000000e+00
92	 1.287169e-01	 0.000000e+00
93	 1.287169e-01	 0.000000e+00
94	 1.287169e-01	 0.000000e+00
95	 1.287169e-01	 0.000000e+00
96	 1.287169e-01	 0.000000e+00
97	 1.287169e-01	 0.000000e+00
98	 1.287169e-01	 0.000000e+00
99	 1.287169e-01	 0.000000e+00
100	 1.287169e-01	 0.000000e+00
101	 1.287169e-01	 0.000000e+00
102	 1.287169e-01	 0.000000e+00
103	 1.287169e-01	 0.000000e+00
104	 1.287169e-01	 0.000000e+00
105	 1.287169e-01	 0.000000e+00
106	 1.287169e-01	 0.000000e+00
107	 1.287169e-01	 0.000000e+00
108	 1.287169e-01	 0.000000e+00
109	 1.287169e-01	 0.000000e+00
110	 1.287169e-01	 0.000000e+00
111	 1.287169e-01	 0.000000e+00
112	 1.287169e-01	 0.000000e+00
113	 1.287169e-01	 0.000000e+00
114	 1.287169e-01	 0.000000e+00
115	 1.287169e-01	 0.000000e+00
116	 1.287169e-01	 0.000000e+00
117	 1.287169e-01	 0.000000e+00
118	 1.287169e-01	 0.000000e+00
119	 1.287169e-01	 0.000000e+00
120	 1.287169e-01	 0.000000e+00
121	 1.287169e-01	 0.000000e+00
122	 1.287169e-01	 0.000000e+00
123	 1.287169e-01	 0.000000e+00
124	 1.287169e-01	 0.000000e+00
125	 1.287169e-01	 0.000000e+00
126	 1.287169e-01	 0.000000e+00
127	 1.287169e-01	 0.000000e+00
128	 1.287169e-01	 0.000000e+00
129	 1.287169e-01	 0.000000e+00
130	 1.287169e-01	 0.000000e+00
131	 1.287169e-01	 0.000000e+00
132	 1.287169e-01	 0.000000e+00
133	 1.287169e-01	 0.000000e+00
134	 1.287169e-01	 0.000000e+00
135	 1.287169e-01	 0.000000e+00
136	 1.287169e-01	 0.000000e+00
137	 1.287169e-01	 0.000000e+00
138	 1.287169e-01	 0.000000e+00
139	 1.287169e-01	 0.000000e+00
140	 1.287169e-01	 0.000000e+00
141	 1.287169e-01	 0.000000e+00
142	 1.287169e-01	 0.000000e+00
143	 1.287169e-01	 0.000000e+00
144	 1.287169e-01	 0.000000e+00
145	 1.287169e-01	 0.000000e+00
146	 1.287169e-01	 0.000000e+00
147	 1.287169e-01	 0.000000e+00
148	 1.287169e-01	 0.000000e+00
149	 1.287169e-01	 0.000000e+00
150	 1.287169e-01	 0.000000e+00
151	 1.287169e-01	 0.000000e+00
152	 1.287169e-01	 0.000000e+00
153	 1.287169e-01	 0.000000e+00
154	 1.287169e-01	 0.000000e+00
155	 1.287169e-01	 0.000000e+00
156	 1.287169e-01	 0.000000e+00
157	 1.287169e-01	 0.000000e+00
158	 1.287169e-01	 0.000000e+00
159	 1.287169e-01	 0.000000e+00
160	 1.287169e-01	 0.000000e+00
161	 1.287169e-01	 0.000000e+00
162	 1.287169e-01	 0.000000e+00
163	 1.287169e-01	 0.000000e+00
164	 1.287169e-01	 0.000000e+00
165	 1.287169e-01	 0.000000e+00
166	 1.287169e-01	 0.000000e+00
167	 1.287169e-01	 0.000000e+00
168	 1.287169e-01	 0.000000e+00
169	 1.287169e-01	 0.000000e+00
170	 1.287169e-01	 0.000000e+00
171	 1.287169e-01	 0.000000e+00
172	 1.287169e-01	 0.000000e+00
173	 1.287169e-01	 0.000000e+00
174	 1.287169e-01	 0.000000e+00
175	 1.287169e-01	 0.000000e+00
176	 1.287169e-01	 0.000000e+00
177	 1.287169e-01	 0.000000e+00
178	 1.287169e-01	 0.000000e+00
179	 1.287169e-01	 0.000000e+00
180	 1.287169e-01	 0.000000e+00
181	 1.287169e-01	 0.000000e+00
182	 1.287169e-01	 0.000000e+00
183	 1.287169e-01	 0.000000e+00
184	 1.287169e-01	 0.000000e+00
185	 1.287169e-01	 0.000000e+00
186	 1.287169e-01	 0.000000e+00
187	 1.287169e-01	 0.000000e+00
188	 1.287169e-01	 0.000000e+00
189	 1.287169e-01	 0.000000e+00
190	 1.287169e-01	 0.000000e+00
191	 1.287169e-01	 0.000000e+00
192	 1.287169e-01	 0.000000e+00
193	 1.287169e-01	 0.000000e+00
194	 1.287169e-01	 0.000000e+00
195	 1.287169e-01	 0.000000e+00
196	 1.287169e-01	 0.000000e+00
197	 1.287169e-01	 0.000000e+00
198	 1.287169e-01	 0.000000e+00
199	 1.287169e-01	 0.000000e+00
200	 1.287169e-01	 0.000000e+00
201	 1.287169e-01	 0.000000e+00
202	 1.287169e-01	 0.000000e+00
203	 1.287169e-01	 0.000000e+00
204	 1.287169e-01	 0.000000e+00
205	 1.287169e-01	 0.000000e+00
206	 1.287169e-01	 0.000000e+00
207	 1.287169e-01	 0.000000e+00
208	 1.287169e-01	 0.000000e+00
209	 1.287169e-01	 0.000000e+00
210	 1.287169e-01	 0.000000e+00
211	 1.287169e-01	 0.000000e+00
212	 1.287169e-01	 0.000000e+00
213	 1.287169e-01	 0.000000e+00
214	 1.287169e-01	 0.000000e+00
215	 1.287169e-01	 0.000000e+00
216	 1.287169e-01	 0.000000e+00
217	 1.287169e-01	 0.000000e+00
218	 1.287169e-01	 0.000000e+00
219	 1.287169e-01	 0.000000e+00
220	 1.287169e-01	 0.000000e+00
221	 1.287169e-01	 0.000000e+00
222	 1.287169e-01	 0.000000e+00
223	 1.287169e-01	 0.000000e+00
224	 1.287169e-01	 0.000000e+00
225	 1.287169e-01	 0.000000e+00
226	 1.287169e-01	 0.000000e+00
227	 1.287169e-01	 0.000000e+00
228	 1.287169e-01	 0.000000e+00
229	 1.287169e-01	 0.000000e+00
230	 1.287169e-01	 0.000000e+00
231	 1.287169e-01	 0.000000e+00
232	 1.287169e-01	 0.000000e+00
233	 1.287169e-01	 0.000000e+00
234	 1.287169e-01	 0.000000e+00
235	 1.287169e-01	 0.000000e+00
236	 1.287169e-01	 0.000000e+00
237	 1.287169e-01	 0.000000e+00
238	 1.287169e-01	 0.000000e+00
239	 1.287169e-01	 0.000000e+00
240	 1.287169e-01	 0.000000e+00
241	 1.287169e-01	 0.000000e+00
242	 1.287169e-01	 0.000000e+00
243	 1.287169e-01	 0.000000e+00
244	 1.287169e-01	 0.000000e+00
245	 1.287169e-01	 0.000000e+00
246	 1.287169e-01	 0.000000e+00
247	 1.287169e-01	 0.000000e+00
248	 1.287169e-01	 0.000000e+00
249	 1.287169e-01	 0.000000e+00
250	 1.287169e-01	 0.000000e+00
251	 1.287169e-01	 0.000000e+00
252	 1.287169e-01	 0.000000e+00
253	 1.287169e-01	 0.000000e+00
254	 1.287169e-01	 0.000000e+00
255	 1.287169e-01	 0.000000e+00
256	 1.287169e-01	 0.000000e+00
257	 1.287169e-01	 0.000000e+00
258	 1.287169e-01	 0.000000e+00
259	 1.287169e-01	 0.000000e+00
260	 1.287169e-01	 0.000000e+00
261	 1.287169e-01	 0.000000e+00
262	 1.287169e-01	 0.000000e+00
263	 1.287169e-01	 0.000000e+00
264	 1.287169e-01	 0.000000e+00
265	 1.287169e-01	 0.000000e+00
266	 1.287169e-01	 0.000000e+00
267	 1.287169e-01	 0.000000e+00
268	 1.287169e-01	 0.000000e+00
269	 1.287169e-01	 0.000000e+00
270	 1.287169e-01	 0.000000e+00
271	 1.287169e-01	 0.000000e+00
272	 1.287169e-01	 0.000000e+00
273	 1.287169e-01	 0.000000e+00
274	 1.287169e-01	 0.000000e+00
275	 1.287169e-01	 0.000000e+00
276	 1.287169e-01	 0.000000e+00
277	 1.287169e-01	 0.000000e+00
278	 1.287169e-01	 0.000000e+00
279	 1.287169e-01	 0.000000e+00
280	 1.287169e-01	 0.000000e+00
281	 1.287169e-01	 0.000000e+00
282	 1.287169e-01	 0.000000e+00
283	 1.287169e-01	 0.000000e+00
284	 1.287169e-01	 0.000000e+00
285	 1.287169e-01	 0.000000e+00
286	 1.287169e-01	 0.000000e+00
287	 1.287169e-01	 0.000000e+00
288	 1.287169e-01	 0.000000e+00
289	 1.287169e-01	 0.000000e+00
290	 1.287169e-01	 0.000000e+00
291	 1.287169e-01	 0.000000e+00
292	 1.287169e-01	 0.000000e+00
293	 1.287169e-01	 0.000000e+00
294	 1.287169e-01	 0.000000e+00
295	 1.287169e-01	 0.000000e+00
296	 1.287169e-01	 0.000000e+00
297	 1.287169e-01	 0.000000e+00
298	 1.287169e-01	 0.000000e+00
299	 1.287169e-01	 0.000000e+00
300	 1.287169e-01	 0.000000e+00
301	 1.287169e-01	 0.000000e+00
302	 1.287169e-01	 0.000000e+00
303	 1.287169e-01	 0.000000e+00
304	 1.287169e-01	 0.000000e+00
305	 1.287169e-01	 0.000000e+00
306	 1.287169e-01	 0.000000e+00
307	 1.287169e-01	 0.000000e+00
308	 1.287169e-01	 0.000000e+00
309	 1.287169e-01	 0.000000e+00
310	 1.287169e-01	 0.000000e+00
311	 1.287169e-01	 0.000000e+00
312	 1.287169e-01	 0.000000e+00
313	 1.287169e-01	 0.000000e+00
314	 1.287169e-01	 0.000000e+00
315	 1.287169e-01	 0.000000e+00
316	 1.287169e-01	 0.000000e+00
317	 1.287169e-01	 0.000000e+00
318	 1.287169e-01	 0.000000e+00
319	 1.287169e-01	 0.000000e+00
320	 1.287169e-01	 0.000000e+00
321	 1.287169e-01	 0.000000e+00
322	 1.287169e-01	 0.000000e+00
323	 1.287169e-01	 0.000000e+00
324	 1.287169e-01	 0.000000e+00
325	 1.287169e-01	 0.000000e+00
326	 1.287169e-01	 0.000000e+00
327	 1.287169e-01	 0.000000e+00
328	 1.287169e-01	 0.000000e+00
329	 1.287169e-01	 0.000000e+00
330	 1.287169e-01	 0.000000e+00
331	 1.287169e-01	 0.000000e+00
332	 1.287169e-01	 0.000000e+00
333	 1.287169e-01	 0.000000e+00
334	 1.287169e-01	 0.000000e+00
335	 1.287169e-01	 0.000000e+00
336	 1.287169e-01	 0.000000e+00
337	 1.287169e-01	 0.000000e+00
338	 1.287169e-01	 0.000000e+00
339	 1.287169e-01	 0.000000e+00
340	 1.287169e-01	 0.000000e+00
341	 1.287169e-01	 0.000000e+00
342	 1.287169e-01	 0.000000e+00
343	 1.287169e-01	 0.000000e+00
344	 1.287169e-01	 0.000000e+00
345	 1.287169e-01	 0.000000e+00
346	 1.287169e-01	 0.000000e+00
347	 1.287169e-01	 0.000000e+00
348	 1.287169e-01	 0.000000e+00
349	 1.287169e-01	 0.000000e+00
350	 1.287169e-01	 0.000000e+00
351	 1.287169e-01	 0.000000e+00
352	 1.287169e-01	 0.000000e+00
353	 1.287169e-01	 0.000000e+00
354	 1.287169e-01	 0.000000e+00
355	 1.287169e-01	 0.000000e+00
356	 1.287169e-01	 0.000000e+00
357	 1.287169e-01	 0.000000e+00
358	 1.287169e-01	 0.000000e+00
359	 1.287169e-01	 0.000000e+00
360	 1.287169e-01	 0.000000e+00
361	 1.287169e-01	 0.000000e+00
362	 1.287169e-01	 0.000000e+00
363	 1.287169e-01	 0.000000e+00
364	 1.287169e-01	 0.000000e+00
365	 1.287169e-01	 0.000000e+00
366	 1.287169e-01	 0.000000e+00
367	 1.287169e-01	 0.000000e+00
368	 1.287169e-01	 0.000000e+00
369	 1.287169e-01	 0.000000e+00
370	 1.287169e-01	 0.000000e+00
371	 1.287169e-01	 0.000000e+00
372	 1.287169e-01	 0.000000e+00
373	 1.287169e-01	 0.000000e+00
374	 1.287169e-01	 0.000000e+00
375	 1.287169e-01	 0.000000e+00
376	 1.287169e-01	 0.000000e+00
377	 1.287169e-01	 0.000000e+00
378	 1.287169e-01	 0.000000e+00
379	 1.287169e-01	 0.000000e+00
380	 1.287169e-01	 0.000000e+00
381	 1.287169e-01	 0.000000e+00
382	 1.287169e-01	 0.000000e+00
383	 1.287169e-01	 0.000000e+00
384	 1.287169e-01	 0.000000e+00
385	 1.287169e-01	 0.000000e+00
386	 1.287169e-01	 0.000000e+00
387	 1.287169e-01	 0.000000e+00
388	 1.287169e-01	 0.000000e+00
389	 1.287169e-01	 0.000000e+00
390	 1.287169e-01	 0.000000e+00
391	 1.287169e-01	 0.000000e+00
392	 1.287169e-01	 0.000000e+00
393	 1.287169e-01	 0.000000e+00
394	 1.287169e-01	 0.000000e+00
395	 1.287169e-01	 0.000000e+00
396	 1.287169e-01	 0.000000e+00
397	 1.287169e-01	 0.000000e+00
398	 1.287169e-01	 0.000000e+00
399	 1.287169e-01	 0.000000e+00
400	 1.287169e-01	 0.000000e+00
401	 1.287169e-01	 0.000000e+00
402	 1.287169e-01	 0.000000e+00
403	 1.287169e-01	 0.000000e+00
404	 1.287169e-01	 0.000000e+00
405	 1.287169e-01	 0.000000e+00
406	 1.287169e-01	 0.000000e+00
407	 1.287169e-01	 0.000000e+00
408	 1.287169e-01	 0.000000e+00
409	 1.287169e-01	 0.000000e+00
410	 1.287169e-01	 0.000000e+00
411	 1.287169e-01	 0.000000e+00
412	 1.287169e-01	 0.000000e+00
413	 1.287169e-01	 0.000000e+00
414	 1.287169e-01	 0.000000e+00
415	 1.287169e-01	 0.000000e+00
416	 1.287169e-01	 0.000000e+00
417	 1.287169e-01	 0.000000e+00
418	 1.287169e-01	 0.000000e+00
419	 1.287169e-01	 0.000000e+00
420	 1.287169e-01	 0.000000e+00
421	 1.287169e-01	 0.000000e+00
422	 1.287169e-01	 0.000000e+00
423	 1.287169e-01	 0.000000e+00
424	 1.287169e-01	 0.000000e+00
425	 1.287169e-01	 0.000000e+00
426	 1.287169e-01	 0.000000e+00
427	 1.287169e-01	 0.000000e+00
428	 1.287169e-01	 0.000000e+00
429	 1.287169e-01	 0.000000e+00
430	 1.287169e-01	 0.000000e+00
431	 1.287169e-01	 0.000000e+00
432	 1.287169e-01	 0.000000e+00
433	 1.287169e-01	 0.000000e+00
434	 1.287169e-01	 0.000000e+00
435	 1.287169e-01	 0.000000e+00
436	 1.287169e-01	 0.000000e+00
437	 1.287169e-01	 0.000000e+00
438	 1.287169e-01	 0.000000e+00
439	 1.287169e-01	 0.000000e+00
440	 1.287169e-01	 0.000000e+00
441	 1.287169e-01	 0.000000e+00
442	 1.287169e-01	 0.000000e+00
443	 1.287169e-01	 0.000000e+00
444	 1.287169e-01	 0.000000e+00
445	 1.287169e-01	 0.000000e+00
446	 1.287169e-01	 0.000000e+00
447	 1.287169e-01	 0.000000e+00
448	 1.287169e-01	 0.000000e+00
449	 1.287169e-01	 0.000000e+00
450	 1.287169e-01	 0.000000e+00
451	 1.287169e-01	 0.000000e+00
452	 1.287169e-01	 0.000000e+00
453	 1.287169e-01	 0.000000e+00
454	 1.287169e-01	 0.000000e+00
455	 1.287169e-01	 0.000000e+00
456	 1.287169e-01	 0.000000e+00
457	 1.287169e-01	 0.000000e+00
458	 1.287169e-01	 0.000000e+00
459	 1.287169e-01	 0.000000e+00
460	 1.287169e-01	 0.000000e+00
461	 1.287169e-01	 0.000000e+00
462	 1.287169e-01	 0.000000e+00
463	 1.287169e-01	 0.000000e+00
464	 1.287169e-01	 0.000000e+00
465	 1.287169e-01	 0.000000e+00
466	 1.287169e-01	 0.000000e+00
467	 1.287169e-01	 0.000000e+00
468	 1.287169e-01	 0.000000e+00
469	 1.287169e-01	 0.000000e+00
470	 1.287169e-01	 0.000000e+00
471	 1.287169e-01	 0.000000e+00
472	 1.287169e-01	 0.000000e+00
473	 1.287169e-01	 0.000000e+00
474	 1.287169e-01	 0.000000e+00
475	 1.287169e-01	 0.000000e+00
476	 1.287169e-01	 0.000000e+00
477	 1.287169e-01	 0.000000e+00
478	 1.287169e-01	 0.000000e+00
479	 1.287169e-01	 0.000000e+00
480	 1.287169e-01	 0.000000e+00
481	 1.287169e-01	 0.000000e+00
482	 1.287169e-01	 0.000000e+00
483	 1.287169e-01	 0.000000e+00
484	 1.287169e-01	 0.000000e+00
485	 1.287169e-01	 0.000000e+00
486	 1.287169e-01	 0.000000e+00
487	 1.287169e-01	 0.000000e+00
488	 1.287169e-01	 0.000000e+00
489	 1.287169e-01	 0.000000e+00
490	 1.287169e-01	 0.000000e+00
491	 1.287169e-01	 0.000000e+00
492	 1.287169e-01	 0.000000e+00
493	 1.287169e-01	 0.000000e+00
494	 1.287169e-01	 0.000000e+00
495	 1.287169e-01	 0.000000e+00
496	 1.287169e-01	 0.000000e+00
497	 1.287169e-01	 0.000000e+00
498	 1.287169e-01	 0.000000e+00
499	 1.287169e-01	 0.000000e+00
500	 1.287169e-01	 0.000000e+00


==> Fig6.txt <==
N	0	1	2	3	4
0	0.803968593141007	0.358528843647970	0.345354010490574	0.028587390720028	0.006670097360693
5	0.333971965383646	0.111359659150128	0.118480829320632	0.031753597534869	0.005493008329584
10	0.086749179379171	0.026360083278649	0.018301038029752	0.002512948717382	9.050884840487366e-04
15	0.020003839475983	0.019040143809472	0.005813199791542	0.005079880756013	0.001716529430083
20	0.216790238749800	0.017181015237363	0.004226266606150	0.002985737263365	9.200169760606308e-04
25	0.023298231923688	0.009551817205232	0.002657461374411	0.002418932646109	8.200169760606308e-04

==> Fig8.txt <==
It	 L2error
1	 4.650554e-01
2	 2.659842e-01
3	 2.659842e-01
4	 2.641464e-01
5	 1.166108e-01
6	 8.908686e-02
7	 7.273544e-02
8	 5.411916e-02
9	 4.110694e-02
10	 2.746974e-02
11	 2.181928e-02
12	 1.895389e-02
13	 1.604395e-02
14	 1.538207e-02
15	 1.501579e-02
16	 1.076634e-02
17	 8.560286e-03
18	 7.326890e-03
19	 6.673918e-03
20	 6.406331e-03
21	 6.254369e-03
22	 5.521798e-03
23	 3.139950e-03
24	 2.337258e-03
25	 2.200019e-03
26	 2.076563e-03
27	 2.060388e-03
28	 2.024173e-03
29	 2.003400e-03
30	 1.992935e-03
31	 1.977119e-03
32	 1.957727e-03
33	 1.957727e-03
34	 1.943568e-03
35	 1.943568e-03
36	 1.941236e-03
37	 1.941236e-03
38	 1.940552e-03
39	 1.940069e-03
40	 1.939748e-03
41	 1.939727e-03
42	 1.939713e-03
43	 1.939672e-03
44	 1.939669e-03
45	 1.939630e-03
46	 1.939613e-03
47	 1.784711e-03
48	 1.769853e-03
49	 1.724152e-03
50	 1.724152e-03
51	 1.716794e-03
52	 1.716726e-03
53	 1.714555e-03
54	 1.714362e-03
55	 1.714362e-03
56	 1.714303e-03
57	 1.714296e-03
58	 1.714291e-03
59	 1.714289e-03
60	 1.714272e-03
61	 1.714268e-03
62	 1.714264e-03
63	 1.132737e-03
64	 8.929186e-04
65	 5.607354e-04
66	 5.607354e-04
67	 5.037375e-04
68	 4.785147e-04
69	 4.785147e-04
70	 4.607934e-04
71	 4.521272e-04
72	 4.509638e-04
73	 4.486172e-04
74	 4.486172e-04
75	 4.467169e-04
76	 4.458185e-04
77	 4.456024e-04
78	 4.453837e-04
79	 4.453683e-04
80	 4.453069e-04
81	 4.453069e-04
82	 4.452988e-04
83	 4.447711e-04
84	 4.443623e-04
85	 4.442753e-04
86	 4.441732e-04
87	 4.430305e-04
88	 4.419162e-04
89	 4.418373e-04
90	 4.415244e-04
91	 4.411515e-04
92	 4.409665e-04
93	 4.408209e-04
94	 4.407235e-04
95	 4.406705e-04
96	 4.406534e-04
97	 4.406415e-04
98	 4.406162e-04
99	 4.406142e-04
100	 4.406015e-04
101	 4.406015e-04
102	 4.406005e-04
103	 4.406000e-04
104	 4.405741e-04
105	 4.404997e-04
106	 4.404997e-04
107	 4.404838e-04
108	 4.404838e-04
109	 4.404810e-04
110	 4.404810e-04
111	 4.404802e-04
112	 4.404802e-04
113	 4.380664e-04
114	 4.380664e-04
115	 4.373927e-04
116	 4.373927e-04
117	 4.373461e-04
118	 4.373156e-04
119	 4.373086e-04
120	 4.373011e-04
121	 4.373007e-04
122	 4.372986e-04
123	 4.372986e-04
124	 4.372983e-04
125	 3.973464e-04
126	 3.297596e-04
127	 3.297596e-04
128	 3.087442e-04
129	 3.087442e-04
130	 3.071174e-04
131	 3.061874e-04
132	 3.059095e-04
133	 3.056950e-04
134	 2.954527e-04
135	 2.881617e-04
136	 2.865561e-04
137	 2.847080e-04
138	 2.846398e-04
139	 2.735608e-04
140	 2.733336e-04
141	 2.697623e-04
142	 2.697623e-04
143	 2.695087e-04
144	 2.693484e-04
145	 2.693088e-04
146	 2.692184e-04
147	 2.690835e-04
148	 2.688772e-04
149	 2.688675e-04
150	 2.687924e-04
151	 2.591816e-04
152	 2.591816e-04
153	 2.569283e-04
154	 2.569283e-04
155	 2.566055e-04
156	 2.522246e-04
157	 2.519916e-04
158	 2.507355e-04
159	 2.507355e-04
160	 2.501055e-04
161	 2.500736e-04
162	 2.498384e-04
163	 2.251256e-04
164	 2.021510e-04
165	 1.987095e-04
166	 1.920509e-04
167	 1.920509e-04
168	 1.905277e-04
169	 1.905277e-04
170	 1.903058e-04
171	 1.902934e-04
172	 1.875333e-04
173	 1.859215e-04
174	 1.854688e-04
175	 1.850846e-04
176	 1.850354e-04
177	 1.849323e-04
178	 1.814907e-04
179	 1.814206e-04
180	 1.803298e-04
181	 1.803298e-04
182	 1.453728e-04
183	 1.403690e-04
184	 1.290612e-04
185	 1.290612e-04
186	 1.266018e-04
187	 1.266018e-04
188	 1.261618e-04
189	 1.261618e-04
190	 1.260518e-04
191	 1.242368e-04
192	 1.241365e-04
193	 1.236150e-04
194	 1.236150e-04
195	 1.235560e-04
196	 1.235371e-04
197	 1.235202e-04
198	 1.235179e-04
199	 1.040447e-04
200	 1.040447e-04

